Testing the Generalization of Neural Language Models for COVID-19 Misinformation Detection

A drastic rise in potentially life-threatening misinformation has been a by-product of the COVID-19 pandemic. Computational support to identify false information within the massive body of data on the topic is crucial to prevent harm. Researchers proposed many methods for flagging online misinformation related to COVID-19. However, these methods predominantly target specific content types (e.g., news) or platforms (e.g., Twitter). The methods' capabilities to generalize were largely unclear so far. We evaluate fifteen Transformer-based models on five COVID-19 misinformation datasets that include social media posts, news articles, and scientific papers to fill this gap. We show tokenizers and models tailored to COVID-19 data do not provide a significant advantage over general-purpose ones. Our study provides a realistic assessment of models for detecting COVID-19 misinformation. We expect that evaluating a broad spectrum of datasets and models will benefit future research in developing misinformation detection systems.

==> runs/seed=1234_wandb_export_2021-09-06T12_02_11.342+02_00.csv <==
"Name","_name_or_path","dataset_name","eval/f1-macro"
"test-manueltonneau/biocovid-bert-large-cased-coaid","manueltonneau/biocovid-bert-large-cased","coaid","0.9504132231404958"
"test-roberta-base-coaid","roberta-base","coaid","0.9504132231404958"
"test-microsoft/deberta-base-coaid","microsoft/deberta-base","coaid","0.9504132231404958"
"test-digitalepidemiologylab/covid-twitter-bert-v2-coaid","digitalepidemiologylab/covid-twitter-bert-v2","coaid","0.9504132231404958"
"test-allenai/scibert_scivocab_uncased-coaid","allenai/scibert_scivocab_uncased","coaid","0.9450556242274412"
"test-bert-base-uncased-coaid","bert-base-uncased","coaid","0.9412907260868384"
"test-deepset/covid_bert_base-coaid","deepset/covid_bert_base","coaid","0.9399240752886928"
"test-emilyalsentzer/Bio_ClinicalBERT-coaid","emilyalsentzer/Bio_ClinicalBERT","coaid","0.9344717444717444"
"test-vinai/bertweet-base-coaid","vinai/bertweet-base","coaid","0.9343837526852898"
"test-manueltonneau/clinicalcovid-bert-base-cased-coaid","manueltonneau/clinicalcovid-bert-base-cased","coaid","0.9328563194403038"
"test-deepset/covid_bert_base-rec","deepset/covid_bert_base","rec","0.9035159908056414"
"test-facebook/bart-base-rec","facebook/bart-base","rec","0.9019353350062012"
"test-facebook/bart-base-coaid","facebook/bart-base","coaid","0.8883054541043337"
"test-roberta-base-rec","roberta-base","rec","0.8882129114087323"
"test-microsoft/deberta-base-rec","microsoft/deberta-base","rec","0.8694628110899856"
"test-facebook/bart-base-fn19","facebook/bart-base","fn19","0.8367945463381148"
"test-vinai/bertweet-base-rec","vinai/bertweet-base","rec","0.8331408034912078"
"test-roberta-base-fn19","roberta-base","fn19","0.8304830483048304"
"test-digitalepidemiologylab/covid-twitter-bert-v2-rec","digitalepidemiologylab/covid-twitter-bert-v2","rec","0.8077496274217586"
"test-manueltonneau/biocovid-bert-large-cased-rec","manueltonneau/biocovid-bert-large-cased","rec","0.8077496274217586"
"test-allenai/scibert_scivocab_uncased-rec","allenai/scibert_scivocab_uncased","rec","0.8038086708037446"
"test-emilyalsentzer/Bio_ClinicalBERT-fn19","emilyalsentzer/Bio_ClinicalBERT","fn19","0.7963963963963965"
"test-emilyalsentzer/Bio_ClinicalBERT-rec","emilyalsentzer/Bio_ClinicalBERT","rec","0.7938368055555556"
"test-bert-base-uncased-rec","bert-base-uncased","rec","0.7778437145748218"
"test-manueltonneau/clinicalcovid-bert-base-cased-rec","manueltonneau/clinicalcovid-bert-base-cased","rec","0.7687679757920054"
"test-manueltonneau/clinicalcovid-bert-base-cased-fn19","manueltonneau/clinicalcovid-bert-base-cased","fn19","0.7625253863134658"
"test-manueltonneau/clinicalcovid-bert-base-cased-par","manueltonneau/clinicalcovid-bert-base-cased","par","0.7558892366431574"
"test-bert-base-uncased-par","bert-base-uncased","par","0.7512391028730225"
"test-facebook/bart-base-par","facebook/bart-base","par","0.7489177083417825"
"test-bert-base-uncased-fn19","bert-base-uncased","fn19","0.7444704407622262"
"test-microsoft/deberta-base-fn19","microsoft/deberta-base","fn19","0.7430208613125615"
"test-emilyalsentzer/Bio_ClinicalBERT-par","emilyalsentzer/Bio_ClinicalBERT","par","0.7329509492776326"
"test-deepset/covid_bert_base-fn19","deepset/covid_bert_base","fn19","0.7145479327578373"
"test-vinai/bertweet-base-fn19","vinai/bertweet-base","fn19","0.669620367038503"
"test-manueltonneau/biocovid-bert-large-cased-fn19","manueltonneau/biocovid-bert-large-cased","fn19","0.6642312081405566"
"test-allenai/scibert_scivocab_uncased-par","allenai/scibert_scivocab_uncased","par","0.661338308118348"
"test-manueltonneau/biocovid-bert-large-cased-par","manueltonneau/biocovid-bert-large-cased","par","0.6425531914893617"
"test-digitalepidemiologylab/covid-twitter-bert-v2-par","digitalepidemiologylab/covid-twitter-bert-v2","par","0.6425531914893617"
"test-roberta-base-par","roberta-base","par","0.6425531914893617"
"test-microsoft/deberta-base-par","microsoft/deberta-base","par","0.6425531914893617"
"test-deepset/covid_bert_base-par","deepset/covid_bert_base","par","0.6425531914893617"
"test-vinai/bertweet-base-par","vinai/bertweet-base","par","0.6425531914893617"
"test-digitalepidemiologylab/covid-twitter-bert-v2-fn19","digitalepidemiologylab/covid-twitter-bert-v2","fn19","0.6163486871461775"
"test-digitalepidemiologylab/covid-twitter-bert-v2-cmu","digitalepidemiologylab/covid-twitter-bert-v2","cmu","0.5777647803997995"
"test-bert-base-uncased-cmu","bert-base-uncased","cmu","0.5337485682148637"
"test-manueltonneau/clinicalcovid-bert-base-cased-cmu","manueltonneau/clinicalcovid-bert-base-cased","cmu","0.5239777470379406"
"test-emilyalsentzer/Bio_ClinicalBERT-cmu","emilyalsentzer/Bio_ClinicalBERT","cmu","0.502939096582491"
"test-roberta-base-cmu","roberta-base","cmu","0.4987082819969025"
"test-microsoft/deberta-base-cmu","microsoft/deberta-base","cmu","0.4860022312483851"
"test-allenai/scibert_scivocab_uncased-cmu","allenai/scibert_scivocab_uncased","cmu","0.47028577440380415"
"test-facebook/bart-base-cmu","facebook/bart-base","cmu","0.4599093576517001"
"test-deepset/covid_bert_base-cmu","deepset/covid_bert_base","cmu","0.4525493553926012"
"test-vinai/bertweet-base-cmu","vinai/bertweet-base","cmu","0.4491169049621531"
"test-manueltonneau/biocovid-bert-large-cased-cmu","manueltonneau/biocovid-bert-large-cased","cmu","0.4491169049621531"
"test-allenai/scibert_scivocab_uncased-fn19","","fn19",""

==> runs/seed=42_wandb_export_2021-09-06T14_46_39.022+02_00.csv <==
"Name","_name_or_path","dataset_name","eval/f1-macro"
"test-vinai/bertweet-base-coaid","vinai/bertweet-base","coaid","0.9636518397097796"
"test-roberta-base-coaid","roberta-base","coaid","0.9493437672130524"
"test-microsoft/deberta-base-coaid","microsoft/deberta-base","coaid","0.9487779301443898"
"test-deepset/covid_bert_base-coaid","deepset/covid_bert_base","coaid","0.9437857662271966"
"test-allenai/scibert_scivocab_uncased-coaid","allenai/scibert_scivocab_uncased","coaid","0.9328563194403038"
"test-facebook/bart-base-coaid","facebook/bart-base","coaid","0.9320623428858724"
"test-bert-base-uncased-coaid","bert-base-uncased","coaid","0.9249110105580692"
"test-manueltonneau/clinicalcovid-bert-base-cased-coaid","manueltonneau/clinicalcovid-bert-base-cased","coaid","0.918927209418007"
"test-deepset/covid_bert_base-rec","deepset/covid_bert_base","rec","0.9019353350062012"
"test-emilyalsentzer/Bio_ClinicalBERT-coaid","emilyalsentzer/Bio_ClinicalBERT","coaid","0.9017662858697132"
"test-manueltonneau/biocovid-bert-large-cased-coaid","manueltonneau/biocovid-bert-large-cased","coaid","0.8933609493954322"
"test-facebook/bart-base-rec","facebook/bart-base","rec","0.8925825418362732"
"test-vinai/bertweet-base-rec","vinai/bertweet-base","rec","0.881917478484002"
"test-roberta-base-rec","roberta-base","rec","0.8279870844539683"
"test-roberta-base-fn19","roberta-base","fn19","0.8129400882651093"
"test-bert-base-uncased-rec","bert-base-uncased","rec","0.8121265111170524"
"test-emilyalsentzer/Bio_ClinicalBERT-rec","emilyalsentzer/Bio_ClinicalBERT","rec","0.8077496274217586"
"test-microsoft/deberta-base-rec","microsoft/deberta-base","rec","0.8077496274217586"
"test-manueltonneau/biocovid-bert-large-cased-rec","manueltonneau/biocovid-bert-large-cased","rec","0.8077496274217586"
"test-digitalepidemiologylab/covid-twitter-bert-v2-rec","digitalepidemiologylab/covid-twitter-bert-v2","rec","0.8077496274217586"
"test-manueltonneau/clinicalcovid-bert-base-cased-rec","manueltonneau/clinicalcovid-bert-base-cased","rec","0.7755844155844156"
"test-microsoft/deberta-base-fn19","microsoft/deberta-base","fn19","0.7694331869863784"
"test-vinai/bertweet-base-par","vinai/bertweet-base","par","0.7678577706915198"
"test-emilyalsentzer/Bio_ClinicalBERT-fn19","emilyalsentzer/Bio_ClinicalBERT","fn19","0.767750299512699"
"test-manueltonneau/clinicalcovid-bert-base-cased-par","manueltonneau/clinicalcovid-bert-base-cased","par","0.7589338991113389"
"test-deepset/covid_bert_base-par","deepset/covid_bert_base","par","0.7565680395111661"
"test-bert-base-uncased-par","bert-base-uncased","par","0.747852073488855"
"test-allenai/scibert_scivocab_uncased-fn19","allenai/scibert_scivocab_uncased","fn19","0.7444704407622262"
"test-emilyalsentzer/Bio_ClinicalBERT-par","emilyalsentzer/Bio_ClinicalBERT","par","0.7383063503439488"
"test-digitalepidemiologylab/covid-twitter-bert-v2-fn19","digitalepidemiologylab/covid-twitter-bert-v2","fn19","0.7217194570135747"
"test-facebook/bart-base-fn19","facebook/bart-base","fn19","0.7111620705772377"
"test-deepset/covid_bert_base-fn19","deepset/covid_bert_base","fn19","0.7104407087687414"
"test-manueltonneau/clinicalcovid-bert-base-cased-fn19","manueltonneau/clinicalcovid-bert-base-cased","fn19","0.7086446572967753"
"test-bert-base-uncased-fn19","bert-base-uncased","fn19","0.6572544941428254"
"test-manueltonneau/biocovid-bert-large-cased-par","manueltonneau/biocovid-bert-large-cased","par","0.6425531914893617"
"test-digitalepidemiologylab/covid-twitter-bert-v2-par","digitalepidemiologylab/covid-twitter-bert-v2","par","0.6425531914893617"
"test-microsoft/deberta-base-par","microsoft/deberta-base","par","0.6425531914893617"
"test-vinai/bertweet-base-fn19","vinai/bertweet-base","fn19","0.6365223784578623"
"test-digitalepidemiologylab/covid-twitter-bert-v2-coaid","digitalepidemiologylab/covid-twitter-bert-v2","coaid","0.6129022366411746"
"test-manueltonneau/biocovid-bert-large-cased-fn19","manueltonneau/biocovid-bert-large-cased","fn19","0.6104586619924044"
"test-roberta-base-par","roberta-base","par","0.6055266777134407"
"test-allenai/scibert_scivocab_uncased-par","allenai/scibert_scivocab_uncased","par","0.6017768760053804"
"test-roberta-base-cmu","roberta-base","cmu","0.5807835316748174"
"test-microsoft/deberta-base-cmu","microsoft/deberta-base","cmu","0.5425528694285958"
"test-facebook/bart-base-par","facebook/bart-base","par","0.5217139690456398"
"test-bert-base-uncased-cmu","bert-base-uncased","cmu","0.5098168430316756"
"test-vinai/bertweet-base-cmu","vinai/bertweet-base","cmu","0.4985895607546271"
"test-emilyalsentzer/Bio_ClinicalBERT-cmu","emilyalsentzer/Bio_ClinicalBERT","cmu","0.4856794352346517"
"test-facebook/bart-base-cmu","facebook/bart-base","cmu","0.4796475312470593"
"test-manueltonneau/clinicalcovid-bert-base-cased-cmu","manueltonneau/clinicalcovid-bert-base-cased","cmu","0.47764487516787096"
"test-allenai/scibert_scivocab_uncased-cmu","allenai/scibert_scivocab_uncased","cmu","0.4683518474252878"
"test-deepset/covid_bert_base-cmu","deepset/covid_bert_base","cmu","0.4494798578245689"
"test-digitalepidemiologylab/covid-twitter-bert-v2-cmu","digitalepidemiologylab/covid-twitter-bert-v2","cmu","0.4491169049621531"
"test-manueltonneau/biocovid-bert-large-cased-cmu","manueltonneau/biocovid-bert-large-cased","cmu","0.4491169049621531"
"test-allenai/scibert_scivocab_uncased-rec","","rec",""

==> runs/seed=4321_wandb_export_2021-09-06T17_17_57.602+02_00.csv <==
"Name","_name_or_path","dataset_name","eval/f1-macro"
"test-facebook/bart-base-coaid","facebook/bart-base","coaid","0.9699374401172294"
"test-allenai/scibert_scivocab_uncased-coaid","allenai/scibert_scivocab_uncased","coaid","0.9519236711990112"
"test-roberta-base-coaid","roberta-base","coaid","0.9504132231404958"
"test-microsoft/deberta-base-coaid","microsoft/deberta-base","coaid","0.9504132231404958"
"test-digitalepidemiologylab/covid-twitter-bert-v2-coaid","digitalepidemiologylab/covid-twitter-bert-v2","coaid","0.9504132231404958"
"test-deepset/covid_bert_base-coaid","deepset/covid_bert_base","coaid","0.9360165696372592"
"test-manueltonneau/clinicalcovid-bert-base-cased-coaid","manueltonneau/clinicalcovid-bert-base-cased","coaid","0.9280604648151743"
"test-bert-base-uncased-coaid","bert-base-uncased","coaid","0.9249110105580692"
"test-emilyalsentzer/Bio_ClinicalBERT-fn19","emilyalsentzer/Bio_ClinicalBERT","fn19","0.9054703518412204"
"test-manueltonneau/biocovid-bert-large-cased-coaid","manueltonneau/biocovid-bert-large-cased","coaid","0.9041867020394628"
"test-facebook/bart-base-rec","facebook/bart-base","rec","0.8917378917378918"
"test-emilyalsentzer/Bio_ClinicalBERT-coaid","emilyalsentzer/Bio_ClinicalBERT","coaid","0.8866534067727458"
"test-vinai/bertweet-base-coaid","vinai/bertweet-base","coaid","0.8574931655813913"
"test-deepset/covid_bert_base-rec","deepset/covid_bert_base","rec","0.8471119904669828"
"test-vinai/bertweet-base-rec","vinai/bertweet-base","rec","0.829755036413506"
"test-facebook/bart-base-fn19","facebook/bart-base","fn19","0.8283677098514921"
"test-manueltonneau/clinicalcovid-bert-base-cased-rec","manueltonneau/clinicalcovid-bert-base-cased","rec","0.8276654411764706"
"test-emilyalsentzer/Bio_ClinicalBERT-rec","emilyalsentzer/Bio_ClinicalBERT","rec","0.827417853168926"
"test-manueltonneau/biocovid-bert-large-cased-rec","manueltonneau/biocovid-bert-large-cased","rec","0.8077496274217586"
"test-roberta-base-rec","roberta-base","rec","0.8077496274217586"
"test-digitalepidemiologylab/covid-twitter-bert-v2-rec","digitalepidemiologylab/covid-twitter-bert-v2","rec","0.8077496274217586"
"test-bert-base-uncased-rec","bert-base-uncased","rec","0.764924131387585"
"test-manueltonneau/clinicalcovid-bert-base-cased-fn19","manueltonneau/clinicalcovid-bert-base-cased","fn19","0.7648357695129522"
"test-allenai/scibert_scivocab_uncased-rec","allenai/scibert_scivocab_uncased","rec","0.7645061474848709"
"test-allenai/scibert_scivocab_uncased-fn19","allenai/scibert_scivocab_uncased","fn19","0.7578808688168692"
"test-bert-base-uncased-par","bert-base-uncased","par","0.7567890469835485"
"test-vinai/bertweet-base-par","vinai/bertweet-base","par","0.7564833718634443"
"test-microsoft/deberta-base-rec","microsoft/deberta-base","rec","0.7557658682800921"
"test-facebook/bart-base-par","facebook/bart-base","par","0.7556116292466776"
"test-manueltonneau/clinicalcovid-bert-base-cased-par","manueltonneau/clinicalcovid-bert-base-cased","par","0.7491209545103583"
"test-deepset/covid_bert_base-fn19","deepset/covid_bert_base","fn19","0.7461271824717562"
"test-roberta-base-fn19","roberta-base","fn19","0.7454081194747231"
"test-deepset/covid_bert_base-par","deepset/covid_bert_base","par","0.729756172556384"
"test-manueltonneau/biocovid-bert-large-cased-fn19","manueltonneau/biocovid-bert-large-cased","fn19","0.7217194570135747"
"test-microsoft/deberta-base-fn19","microsoft/deberta-base","fn19","0.6927271658288503"
"test-vinai/bertweet-base-fn19","vinai/bertweet-base","fn19","0.6545203369870459"
"test-bert-base-uncased-fn19","bert-base-uncased","fn19","0.6545203369870459"
"test-roberta-base-par","roberta-base","par","0.6425531914893617"
"test-microsoft/deberta-base-par","microsoft/deberta-base","par","0.6425531914893617"
"test-emilyalsentzer/Bio_ClinicalBERT-par","emilyalsentzer/Bio_ClinicalBERT","par","0.6425531914893617"
"test-digitalepidemiologylab/covid-twitter-bert-v2-par","digitalepidemiologylab/covid-twitter-bert-v2","par","0.6425531914893617"
"test-manueltonneau/biocovid-bert-large-cased-par","manueltonneau/biocovid-bert-large-cased","par","0.6425531914893617"
"test-allenai/scibert_scivocab_uncased-par","allenai/scibert_scivocab_uncased","par","0.6193372559751871"
"test-digitalepidemiologylab/covid-twitter-bert-v2-cmu","digitalepidemiologylab/covid-twitter-bert-v2","cmu","0.616435557609877"
"test-bert-base-uncased-cmu","bert-base-uncased","cmu","0.5712714206093389"
"test-roberta-base-cmu","roberta-base","cmu","0.5682821084107209"
"test-microsoft/deberta-base-cmu","microsoft/deberta-base","cmu","0.5656164661013069"
"test-vinai/bertweet-base-cmu","vinai/bertweet-base","cmu","0.5419580412705588"
"test-manueltonneau/clinicalcovid-bert-base-cased-cmu","manueltonneau/clinicalcovid-bert-base-cased","cmu","0.5299386664817646"
"test-facebook/bart-base-cmu","facebook/bart-base","cmu","0.517357053760271"
"test-emilyalsentzer/Bio_ClinicalBERT-cmu","emilyalsentzer/Bio_ClinicalBERT","cmu","0.49988963449063617"
"test-allenai/scibert_scivocab_uncased-cmu","allenai/scibert_scivocab_uncased","cmu","0.48229875127246374"
"test-deepset/covid_bert_base-cmu","deepset/covid_bert_base","cmu","0.4753911233325108"
"test-manueltonneau/biocovid-bert-large-cased-cmu","manueltonneau/biocovid-bert-large-cased","cmu","0.4491169049621531"
"test-digitalepidemiologylab/covid-twitter-bert-v2-fn19","digitalepidemiologylab/covid-twitter-bert-v2","fn19","0.39986554621848736"
